Function Norms and Regularization in Deep Networks

Deep neural networks (DNNs) have become increasingly important due to their excellent empirical performance on a wide range of problems. However, regularization is generally achieved by indirect means, largely due to the complex set of functions defined by a network and the difficulty in measuring function complexity. There exists no method in the literature for additive regularization based on a norm of the function, as is classically considered in statistical learning theory. In this work, we propose sampling-based approximations to weighted function norms as regularizers for deep neural networks. We provide, to the best of our knowledge, the first proof in the literature of the NP-hardness of computing function norms of DNNs, motivating the necessity of an approximate approach. We then derive a generalization bound for functions trained with weighted norms and prove that a natural stochastic optimization strategy minimizes the bound. Finally, we empirically validate the improved performance of the proposed regularization strategies for both convex function sets as well as DNNs on real-world classification and image segmentation tasks demonstrating improved performance over weight decay, dropout, and batch normalization. Source code will be released at the time of publication.

==> network.tikz <==
\def\layersep{2.5cm}
\begin{tikzpicture}[shorten >=1pt,->,draw=black!50, node distance=\layersep]
    \tikzstyle{every pin edge}=[<-,shorten <=1pt]
    \tikzstyle{neuron}=[circle,fill=black!25,minimum size=17pt,inner sep=0pt]
    \tikzstyle{input neuron}=[neuron, fill=black!50];
    \tikzstyle{output neuron}=[neuron, fill=green!50];
    \tikzstyle{hidden neuron}=[neuron, fill=violet!50];
    \tikzstyle{annot} = [text width=8em, text centered]

    % Draw the input layer nodes
    
     \node[input neuron, pin=left:\textcolor{blue!50}{$x$}  ] (I-1) at (0,-1) {};
     \node[input neuron, pin=left:\textcolor{red!50}{$\varepsilon$} ] (I-2) at (0,-2) {};

    % Draw the hidden layer nodes
    \foreach \name / \y in {1,...,3}
        \path[yshift=0.5cm]
            node[hidden neuron] (H-\name) at (\layersep,-\y cm) {};

    % Draw the output layer node
    \node[output neuron,pin={[pin edge={->}]right:$f_0(x)$}, right of=H-3] (O) {};

    % Connect every node in the input layer with every node in the
    % hidden layer.
    \foreach \source in {1,...,1}
        \foreach \dest in {1,...,3}
            \path (I-\source) edge[draw=blue!50] node[near end, above]{\textcolor{blue!50}{1}} (H-\dest);
    
    \path (I-2) edge[draw=red!50] node[below]{\textcolor{red!50}{1}} (H-1);
    \path (I-2) edge[draw=red!50] node[below]{\textcolor{red!50}{0}} (H-2);
    \path (I-2) edge[draw=red!50] node[below]{\textcolor{red!50}{-1}} (H-3);        
            

    % Connect every node in the hidden layer with the output layer  
        
        \path (H-1) edge node[above]{$\varepsilon^{-1}$}(O);
        \path (H-2) edge node{$-2\varepsilon^{-1}$}(O);
        \path (H-3) edge node[below]{$\varepsilon^{-1}$}(O);

   % Annotate the layers
    \node[annot,above of=H-1, node distance=1cm] (hl) {\textcolor{violet!50}{$\Sigma \rightarrow$ ReLU}};
    \node[annot,above of=O, node distance=1cm] {\textcolor{green!75}{$\Sigma$}};
\end{tikzpicture}
